Save the Farms: Nonlinear Impact of Climate Change on Banks' Agricultural Lending

The agricultural sector is particularly susceptible to the impact of climate change. In this paper, I investigate how vulnerability to climate change affects U.S. farms' credit access, and demonstrates that such impact is unequally distributed across farms. I first construct a theoretical framework of bank lending to farms faced with climate risks, and the model helps discipline ensuing empirical analyses that use novel panel datasets at county and at bank levels. I find that higher exposure to climate change, measured by temperature anomaly, reduces bank lending to farms. Such impact is persistent, nonlinear, and heterogeneous. Small and medium farms almost always experience loss of loan access. In comparison, large farms see less severe credit contraction, and in some cases may even see improvement in funding. While small banks carry the burden of continuing to lend to small farms, their limited market share cannot compensate for the reduction of lending from medium and large banks. These results suggest that factors such as farm size and bank type can amplify the financial impact of climate change.

==> tables/table1.txt <==
		(1)	(2)	(3)	(4)
VARIABLES	LABELS	Num. to large farms	Amount to large farms	Num. to small-mid farms	Amount to small-mid farms
					
coaststorm_county	Coastal Storm	1.65**	73.64	0.01	-14.92
		(0.73)	(61.97)	(1.89)	(148.94)
flood_county	Flood	-0.82***	-55.33**	-1.71**	-152.44***
		(0.30)	(26.42)	(0.80)	(58.33)
freezing_county_l	Freezing (lagged)	10.66	720.68**	7.43	513.00
		(8.47)	(294.34)	(8.48)	(384.11)
hurricane_county	Hurricane	-0.91***	-27.51***	-0.59*	-37.27*
		(0.15)	(9.48)	(0.31)	(20.20)
landslide_county	Landslide	-8.12***	-289.85	8.17**	399.65
		(1.76)	(242.23)	(3.18)	(284.70)
icestorm_county_l	Ice storm (lagged)	-0.78***	-42.09**	1.50	155.17***
		(0.22)	(18.19)	(0.95)	(59.47)
storm_county	Storm	-0.32**	-20.91*	-1.48***	-69.71**
		(0.12)	(11.54)	(0.44)	(28.65)
snow_county_l	Snow (lagged)	-0.01	-77.10***	-5.61***	-268.72***
		(0.24)	(26.62)	(0.95)	(71.89)
tornado_county	Tornado	-1.12*	33.28	3.39	382.39*
		(0.67)	(73.53)	(2.77)	(206.06)
					
Observations		69,728	69,728	69,728	69,728
R-squared		0.203	0.051	0.140	0.111
County FE		Yes	Yes	Yes	Yes
Year FE		Yes	Yes	Yes	Yes
Region x Year FE		Yes	Yes	Yes	Yes
Robust SE		Cluster	Cluster	Cluster	Cluster
Robust standard errors in parentheses					
*** p<0.01, ** p<0.05, * p<0.1					


==> tables/table10.txt <==
		(1)	(2)	(3)	(4)
VARIABLES	LABELS	Num. to large farms	Amount to large farms	Num. to small-mid farms	Amount to small-mid farms
					
maxtemp_d_m30	High temperature anomaly	-0.20**	-24.35***	1.93***	8.75
		(0.10)	(6.71)	(0.21)	(13.53)
maxtemp_d_m30_l	High temperature anomaly (lag)	0.11	-19.28***	1.93***	52.55***
		(0.07)	(5.22)	(0.17)	(10.82)
maxtemp_d_m30_l2	High temperature anomaly (two lags)	0.04	-5.80	1.87***	81.97***
		(0.07)	(5.19)	(0.19)	(11.31)
maxtemp_d_m30_2	High temperature anomaly (square)	0.08**	11.00***	-1.31***	-21.50***
		(0.04)	(2.48)	(0.10)	(5.21)
maxtemp_d_m30_2_l	High temperature anomaly (square, lag)	0.09**	9.56***	-1.28***	-39.09***
		(0.04)	(2.48)	(0.10)	(5.13)
maxtemp_d_m30_2_l2	High temperature anomaly (square, two lags)	0.03	6.57***	-0.74***	-26.90***
		(0.03)	(2.37)	(0.09)	(5.00)
					
Observations		66,622	66,622	66,622	66,622
R-squared		0.201	0.091	0.161	0.063
County FE		Yes	Yes	Yes	Yes
Year FE		Yes	Yes	Yes	Yes
Region x Year FE		Yes	Yes	Yes	Yes
Robust SE		Cluster	Cluster	Cluster	Cluster
Robust standard errors in parentheses					
*** p<0.01, ** p<0.05, * p<0.1					


==> tables/table1_maxtemp_d_m100.txt <==
		(1)	(2)	(3)	(4)
VARIABLES	LABELS	Num. to large farms	Amount to large farms	Num. to small-mid farms	Amount to small-mid farms
					
maxtemp_d_m100	High temperature anomaly (100 years)	-0.15	-10.34	2.01***	79.20***
		(0.09)	(7.03)	(0.22)	(13.52)
maxtemp_d_m100_2	High temperature anomaly (square, 100 years)	0.01	1.17	-0.66***	-26.22***
		(0.03)	(2.08)	(0.07)	(3.94)
					
Observations		72,834	72,834	72,834	72,834
R-squared		0.193	0.093	0.132	0.056
County FE		Yes	Yes	Yes	Yes
Year FE		Yes	Yes	Yes	Yes
Region x Year FE		Yes	Yes	Yes	Yes
Robust SE		Cluster	Cluster	Cluster	Cluster
Robust standard errors in parentheses					
*** p<0.01, ** p<0.05, * p<0.1					


==> tables/table1_maxtemp_d_m50.txt <==
		(1)	(2)	(3)	(4)
VARIABLES	LABELS	Num. to large farms	Amount to large farms	Num. to small-mid farms	Amount to small-mid farms
					
maxtemp_d_m50	High temperature anomaly (50 years)	-0.14	-10.59	2.08***	78.13***
		(0.09)	(6.91)	(0.22)	(13.58)
maxtemp_d_m50_2	High temperature anomaly (square, 50 years)	0.00	1.51	-0.80***	-27.84***
		(0.03)	(2.09)	(0.08)	(4.22)
					
Observations		72,834	72,834	72,834	72,834
R-squared		0.193	0.093	0.132	0.056
County FE		Yes	Yes	Yes	Yes
Year FE		Yes	Yes	Yes	Yes
Region x Year FE		Yes	Yes	Yes	Yes
Robust SE		Cluster	Cluster	Cluster	Cluster
Robust standard errors in parentheses					
*** p<0.01, ** p<0.05, * p<0.1					


==> tables/table1_maxtemp_d_m70.txt <==
		(1)	(2)	(3)	(4)
VARIABLES	LABELS	Num. to large farms	Amount to large farms	Num. to small-mid farms	Amount to small-mid farms
					
maxtemp_d_m70	High temperature anomaly (70 years)	-0.16*	-11.29	2.20***	83.78***
		(0.09)	(7.14)	(0.23)	(14.01)
maxtemp_d_m70_2	High temperature aneromaly (square, 70 years)	0.01	1.81	-0.76***	-27.86***
		(0.03)	(2.11)	(0.07)	(4.18)
					
Observations		72,834	72,834	72,834	72,834
R-squared		0.193	0.093	0.132	0.056
County FE		Yes	Yes	Yes	Yes
Year FE		Yes	Yes	Yes	Yes
Region x Year FE		Yes	Yes	Yes	Yes
Robust SE		Cluster	Cluster	Cluster	Cluster
Robust standard errors in parentheses					
*** p<0.01, ** p<0.05, * p<0.1					


==> tables/table1_maxtemp_d_mall.txt <==
		(1)	(2)	(3)	(4)
VARIABLES	LABELS	Num. to large farms	Amount to large farms	Num. to small-mid farms	Amount to small-mid farms
					
maxtemp_d_mall	High temperature anomaly (since 1895)	-0.17*	-10.85	2.13***	85.48***
		(0.10)	(7.38)	(0.23)	(14.11)
maxtemp_d_mall_2	High temperature anomaly (square, since 1895)	0.02	1.26	-0.61***	-25.01***
		(0.03)	(2.03)	(0.07)	(3.80)
					
Observations		72,834	72,834	72,834	72,834
R-squared		0.193	0.093	0.132	0.056
County FE		Yes	Yes	Yes	Yes
Year FE		Yes	Yes	Yes	Yes
Region x Year FE		Yes	Yes	Yes	Yes
Robust SE		Cluster	Cluster	Cluster	Cluster
Robust standard errors in parentheses					
*** p<0.01, ** p<0.05, * p<0.1					


==> tables/table1_n.txt <==
		(1)	(2)	(3)	(4)
VARIABLES	LABELS	Num. to large farms	Amount to large farms	Num. to small-mid farms	Amount to small-mid farms
					
coaststorm_county	Coastal Storm	1.66**	29.74	0.12	-84.12
		(0.73)	(52.88)	(1.91)	(122.65)
flood_county	Flood	-0.81***	-28.47	-1.72**	-82.59*
		(0.30)	(25.15)	(0.80)	(48.62)
freezing_county_l	Freezing (lagged)	10.56	441.99*	7.40	430.75
		(8.45)	(245.89)	(8.50)	(278.70)
hurricane_county	Hurricane	-0.91***	-37.13***	-0.59*	-76.82***
		(0.15)	(8.62)	(0.31)	(17.10)
landslide_county	Landslide	-8.14***	-406.09**	8.48***	-112.70
		(1.77)	(162.98)	(3.11)	(129.14)
icestorm_county_l	Ice storm (lagged)	-0.78***	-42.75***	1.48	64.65
		(0.22)	(16.05)	(0.96)	(46.40)
storm_county	Storm	-0.32**	-29.53***	-1.51***	-54.64**
		(0.12)	(10.19)	(0.44)	(22.74)
snow_county_l	Snow (lagged)	-0.02	-30.26	-5.66***	-122.69**
		(0.24)	(22.72)	(0.96)	(55.23)
tornado_county	Tornado	-1.14*	20.95	3.60	294.29*
		(0.67)	(66.38)	(2.78)	(156.99)
					
Observations		69,728	69,728	69,728	69,728
R-squared		0.204	0.094	0.141	0.059
County FE		Yes	Yes	Yes	Yes
Year FE		Yes	Yes	Yes	Yes
Region x Year FE		Yes	Yes	Yes	Yes
Robust SE		Cluster	Cluster	Cluster	Cluster
Robust standard errors in parentheses					
*** p<0.01, ** p<0.05, * p<0.1					


==> tables/table3.txt <==
		(1)	(2)	(3)	(4)
VARIABLES	LABELS	Num. to large farms	Amount to large farms	Num. to small-mid farms	Amount to small-mid farms
					
maxtemp_d_m30	High temperature anomaly	-0.09	-5.15	1.34***	60.80***
		(0.09)	(6.32)	(0.20)	(13.00)
maxtemp_d_m30_2	High temperature anomaly (square)	0.02	1.88	-0.85***	-28.15***
		(0.03)	(2.05)	(0.08)	(4.30)
precip_d_m30	Precipitation anomaly	0.24**	21.92**	-0.76**	24.23
		(0.12)	(8.72)	(0.34)	(19.16)
precip_d_m30_2	Precipitation anomaly (square)	-0.11	14.37**	-0.63***	38.85***
		(0.08)	(5.81)	(0.22)	(13.39)
					
Observations		72,834	72,834	72,834	72,834
R-squared		0.193	0.093	0.133	0.056
County FE		Yes	Yes	Yes	Yes
Year FE		Yes	Yes	Yes	Yes
Region x Year FE		Yes	Yes	Yes	Yes
Robust SE		Cluster	Cluster	Cluster	Cluster
Robust standard errors in parentheses					
*** p<0.01, ** p<0.05, * p<0.1					


==> tables/table3_r.txt <==
		(1)	(2)	(3)	(4)
VARIABLES	LABELS	Num. to large farms	Amount to large farms	Num. to small-mid farms	Amount to small-mid farms
					
maxtemp_d_m30	High temperature anomaly	-0.09	5.13	1.34***	115.41***
		(0.09)	(7.40)	(0.20)	(16.96)
maxtemp_d_m30_2	High temperature anomaly (square)	0.02	-1.17	-0.85***	-49.73***
		(0.03)	(2.35)	(0.08)	(5.46)
precip_d_m30	Precipitation anomaly	0.24**	36.89***	-0.76**	27.22
		(0.12)	(10.23)	(0.34)	(25.39)
precip_d_m30_2	Precipitation anomaly (square)	-0.11	24.90***	-0.63***	50.60**
		(0.08)	(6.96)	(0.22)	(19.87)
					
Observations		72,834	72,834	72,834	72,834
R-squared		0.193	0.050	0.133	0.104
County FE		Yes	Yes	Yes	Yes
Year FE		Yes	Yes	Yes	Yes
Region x Year FE		Yes	Yes	Yes	Yes
Robust SE		Cluster	Cluster	Cluster	Cluster
Robust standard errors in parentheses					
*** p<0.01, ** p<0.05, * p<0.1					


==> tables/table4_season.txt <==
		(1)	(2)	(3)	(4)
VARIABLES	LABELS	Num. to large farms	Amount to large farms	Num. to small-mid farms	Amount to small-mid farms
					
maxtemp_d_m30_grow	High temp. anomaly (growing season)	-0.33***	-16.30***	1.12***	11.16
		(0.07)	(5.25)	(0.17)	(10.60)
maxtemp_d_m30_grow_2	High temp. anomaly (square, growing season)	-0.01	4.00***	-0.66***	-18.87***
		(0.02)	(1.53)	(0.06)	(3.49)
					
Observations		72,834	72,834	72,834	72,834
R-squared		0.195	0.094	0.133	0.056
County FE		Yes	Yes	Yes	Yes
Year FE		Yes	Yes	Yes	Yes
Region x Year FE		Yes	Yes	Yes	Yes
Robust SE		Cluster	Cluster	Cluster	Cluster
Robust standard errors in parentheses					
*** p<0.01, ** p<0.05, * p<0.1					


==> tables/table4_season_nogrow.txt <==
		(1)	(2)	(3)	(4)
VARIABLES	LABELS	Num. to large farms	Amount to large farms	Num. to small-mid farms	Amount to small-mid farms
					
maxtemp_d_m30_nogrow	High temp. anomaly (non-growing season)	0.11***	0.03	0.67***	44.94***
		(0.04)	(3.30)	(0.12)	(6.42)
maxtemp_d_m30_nogrow_2	High temp. anomaly (square, non-growing season)	0.01	-0.25	-0.22***	-8.92***
		(0.01)	(0.84)	(0.03)	(1.86)
					
Observations		72,834	72,834	72,834	72,834
R-squared		0.195	0.094	0.133	0.057
County FE		Yes	Yes	Yes	Yes
Year FE		Yes	Yes	Yes	Yes
Region x Year FE		Yes	Yes	Yes	Yes
Robust SE		Cluster	Cluster	Cluster	Cluster
Robust standard errors in parentheses					
*** p<0.01, ** p<0.05, * p<0.1					


==> tables/table4new.txt <==
		(1)	(2)	(3)	(4)
VARIABLES	LABELS	Num. to large farms	Amount to large farms	Num. to small-mid farms	Amount to small-mid farms
					
maxtemp_d_m30	High temperature anomaly	-0.14*	-1.96	1.48***	111.01***
		(0.08)	(7.10)	(0.19)	(15.62)
maxtemp_d_m30_2	High temperature anomaly (square)	0.01	-1.08	-0.85***	-48.80***
		(0.03)	(2.35)	(0.07)	(5.42)
					
Observations		72,834	72,834	72,834	72,834
R-squared		0.194	0.050	0.134	0.105
County FE		Yes	Yes	Yes	Yes
Year FE		Yes	Yes	Yes	Yes
Region x Year FE		Yes	Yes	Yes	Yes
Robust SE		Cluster	Cluster	Cluster	Cluster
Robust standard errors in parentheses					
*** p<0.01, ** p<0.05, * p<0.1					


==> tables/table4new_n.txt <==
		(1)	(2)	(3)	(4)
VARIABLES	LABELS	Num. to large farms	Amount to large farms	Num. to small-mid farms	Amount to small-mid farms
					
maxtemp_d_m30	High temperature anomaly	-0.14*	-9.36	1.48***	56.58***
		(0.08)	(6.13)	(0.19)	(11.86)
maxtemp_d_m30_2	High temperature anomaly (square)	0.01	1.98	-0.85***	-27.49***
		(0.03)	(2.04)	(0.07)	(4.31)
					
Observations		72,834	72,834	72,834	72,834
R-squared		0.194	0.094	0.134	0.057
County FE		Yes	Yes	Yes	Yes
Year FE		Yes	Yes	Yes	Yes
Region x Year FE		Yes	Yes	Yes	Yes
Robust SE		Cluster	Cluster	Cluster	Cluster
Robust standard errors in parentheses					
*** p<0.01, ** p<0.05, * p<0.1					


==> tables/table4new_n_growth.txt <==
		(1)	(2)	(3)	(4)
VARIABLES	LABELS	Num. of loans to large farms (%)	Amount of loans to large farms (%)	Num. of loans to small-medium farms (%)	Amount of loans to small-medium farms (%)
					
maxtemp_d_m30	High temperature anomaly	0.30***	7.12	-0.54***	-8.04
		(0.06)	(4.66)	(0.13)	(9.38)
maxtemp_d_m30_2	High temperature anomaly (square)	0.07**	-3.79**	0.01	-1.14
		(0.03)	(1.84)	(0.04)	(3.07)
					
Observations		69,728	69,728	69,728	69,728
R-squared		0.053	0.031	0.049	0.045
County FE		Yes	Yes	Yes	Yes
Year FE		Yes	Yes	Yes	Yes
Region x Year FE		Yes	Yes	Yes	Yes
Robust SE		Cluster	Cluster	Cluster	Cluster
Robust standard errors in parentheses					
*** p<0.01, ** p<0.05, * p<0.1					


==> tables/table4new_n_growthlag.txt <==
		(1)	(2)	(3)	(4)
VARIABLES	LABELS	Num. of loans to large farms (%)	Amount of loans to large farms (%)	Num. of loans to small-medium farms (%)	Amount of loans to small-medium farms (%)
					
maxtemp_d_m30_l	High temperature anomaly (lag)	0.26***	6.52	0.13	-1.35
		(0.07)	(5.42)	(0.14)	(10.02)
maxtemp_d_m30_2_l	High temperature anomaly (square, lag)	-0.04	-3.95**	-0.03	-6.42*
		(0.03)	(1.91)	(0.05)	(3.38)
					
Observations		69,728	69,728	69,728	69,728
R-squared		0.053	0.031	0.049	0.045
County FE		Yes	Yes	Yes	Yes
Year FE		Yes	Yes	Yes	Yes
Region x Year FE		Yes	Yes	Yes	Yes
Robust SE		Cluster	Cluster	Cluster	Cluster
Robust standard errors in parentheses					
*** p<0.01, ** p<0.05, * p<0.1					


==> tables/table4new_n_lag.txt <==
		(1)	(2)	(3)	(4)
VARIABLES	LABELS	Num. to large farms	Amount to large farms	Num. to small-mid farms	Amount to small-mid farms
					
maxtemp_d_m30_l	High temperature anomaly (lag)	0.26***	-0.19	1.65***	82.98***
		(0.07)	(5.44)	(0.18)	(11.03)
maxtemp_d_m30_2_l	High temperature anomaly (square, lag)	-0.00	-0.91	-0.94***	-43.24***
		(0.03)	(1.98)	(0.08)	(4.21)
					
Observations		69,728	69,728	69,728	69,728
R-squared		0.202	0.092	0.142	0.059
County FE		Yes	Yes	Yes	Yes
Year FE		Yes	Yes	Yes	Yes
Region x Year FE		Yes	Yes	Yes	Yes
Robust SE		Cluster	Cluster	Cluster	Cluster
Robust standard errors in parentheses					
*** p<0.01, ** p<0.05, * p<0.1					


==> tables/table4new_n_norecession.txt <==
		(1)	(2)	(3)	(4)
VARIABLES	LABELS	Num. to large farms	Amount to large farms	Num. to small-mid farms	Amount to small-mid farms
					
maxtemp_d_m30	High temperature anomaly	-0.18**	-3.10	1.20***	57.99***
		(0.08)	(6.74)	(0.20)	(12.76)
maxtemp_d_m30_2	High temperature anomaly (square)	0.00	0.79	-0.84***	-28.54***
		(0.03)	(2.06)	(0.08)	(4.26)
					
Observations		66,748	66,748	66,748	66,748
R-squared		0.204	0.099	0.135	0.059
County FE		Yes	Yes	Yes	Yes
Year FE		Yes	Yes	Yes	Yes
Region x Year FE		Yes	Yes	Yes	Yes
Robust SE		Cluster	Cluster	Cluster	Cluster
Robust standard errors in parentheses					
*** p<0.01, ** p<0.05, * p<0.1					


==> tables/table5.txt <==
		(1)	(2)	(3)	(4)
VARIABLES	LABELS	Num. to large farms	Amount to large farms	Num. to small-mid farms	Amount to small-mid farms
					
maxtemp_d_m30	High temperature anomaly	-0.14*	-10.11	1.55***	57.36***
		(0.08)	(6.18)	(0.19)	(12.05)
maxtemp_d_m30_2	High temperature anomaly (square)	0.02	1.99	-0.85***	-27.87***
		(0.03)	(2.06)	(0.08)	(4.37)
branch_change	Total number of bank branches	0.21***	0.16	0.22***	2.47
		(0.02)	(1.60)	(0.04)	(1.89)
interact	Temp. anomaly x Bank Branches	-0.01	-0.69	-0.02	-0.74
		(0.01)	(0.50)	(0.03)	(0.52)
interact2	Temp. anomaly (square) x Bank Branches	-0.01***	0.40	-0.03***	0.08
		(0.00)	(0.36)	(0.01)	(0.37)
					
Observations		72,447	72,447	72,447	72,447
R-squared		0.204	0.094	0.134	0.056
County FE		Yes	Yes	Yes	Yes
Year FE		Yes	Yes	Yes	Yes
Region x Year FE		Yes	Yes	Yes	Yes
Robust SE		Cluster	Cluster	Cluster	Cluster
Robust standard errors in parentheses					
*** p<0.01, ** p<0.05, * p<0.1					


==> tables/table5_amt.txt <==
		(1)	(2)	(3)	(4)
VARIABLES	LABELS	Total Amt.	Amt. (less 100k)	Amt. (100k to 250k)	Amt. (250k to 500k)
					
maxtemp_d_m30	High temperature anomaly	47.18***	37.51***	20.20***	-10.53
		(14.00)	(4.97)	(5.50)	(6.61)
maxtemp_d_m30_2	High temperature anomaly (square)	-25.90***	-21.22***	-8.37***	3.69
		(5.21)	(1.82)	(2.02)	(2.51)
branch_change	Total number of bank branches	2.61	6.23***	-1.12	-2.49
		(3.10)	(1.24)	(0.89)	(2.05)
interact	Temp. anomaly x Bank Branches	-1.42*	-0.08	-0.39	-0.96**
		(0.81)	(0.38)	(0.25)	(0.47)
interact2	Temp. anomaly (square) x Bank Branches	0.49	-0.73***	0.40**	0.81
		(0.64)	(0.24)	(0.20)	(0.60)
					
Observations		72,447	72,447	72,447	72,447
R-squared		0.049	0.082	0.046	0.076
County FE		Yes	Yes	Yes	Yes
Year FE		Yes	Yes	Yes	Yes
Region x Year FE		Yes	Yes	Yes	Yes
Robust SE		Cluster	Cluster	Cluster	Cluster
Robust standard errors in parentheses					
*** p<0.01, ** p<0.05, * p<0.1					


==> tables/table5_num.txt <==
		(1)	(2)	(3)	(4)
VARIABLES	LABELS	Total Num. of Loans	Number of loan (less 100k)	Number of loan (100k to 250k)	Number of loan (250k to 500k)
					
maxtemp_d_m30	High temperature anomaly	1.40***	1.30***	0.13***	-0.02
		(0.21)	(0.18)	(0.03)	(0.02)
maxtemp_d_m30_2	High temperature anomaly (square)	-0.83***	-0.78***	-0.06***	0.01
		(0.08)	(0.07)	(0.01)	(0.01)
branch_change	Total number of bank branches	0.43***	0.44***	-0.00	-0.01
		(0.04)	(0.04)	(0.01)	(0.01)
interact	Temp. anomaly x Bank Branches	-0.03	-0.03	-0.00	-0.00**
		(0.04)	(0.04)	(0.00)	(0.00)
interact2	Temp. anomaly (square) x Bank Branches	-0.04***	-0.04***	0.00*	0.00
		(0.01)	(0.01)	(0.00)	(0.00)
					
Observations		72,447	72,447	72,447	72,447
R-squared		0.080	0.087	0.046	0.073
County FE		Yes	Yes	Yes	Yes
Year FE		Yes	Yes	Yes	Yes
Region x Year FE		Yes	Yes	Yes	Yes
Robust SE		Cluster	Cluster	Cluster	Cluster
Robust standard errors in parentheses					
*** p<0.01, ** p<0.05, * p<0.1					

